ReConForM : Real-time Contact-aware Motion Retargeting for more Diverse Character Morphologies

Preserving semantics, in particular in terms of contacts, is a key challenge when retargeting motion between characters of different morphologies. Our solution relies on a low-dimensional embedding of the character's mesh, based on rigged key vertices that are automatically transferred from the source to the target. Motion descriptors are extracted from the trajectories of these key vertices, providing an embedding that contains combined semantic information about both shape and pose. A novel, adaptive algorithm is then used to automatically select and weight the most relevant features over time, enabling us to efficiently optimize the target motion until it conforms to these constraints, so as to preserve the semantics of the source motion. Our solution allows extensions to several novel use-cases where morphology and mesh contacts were previously overlooked, such as multi-character retargeting and motion transfer on uneven terrains. As our results show, our method is able to achieve real-time retargeting onto a wide variety of characters. Extensive experiments and comparison with state-of-the-art methods using several relevant metrics demonstrate improved results, both in terms of motion smoothness and contact accuracy.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


